From Accurate Quantum Chemistry to Converged Thermodynamics for Ion Pairing in Solution

Quantitative prediction of thermodynamic properties in solution is essential for translating atomistic simulations into reliable chemical insight. As an exemplar system, the behaviour of CaCO$_3$ in water has been widely studied to understand its mineralization in seawater, with potential implications for carbon-capture strategies. However, making accurate computational predictions has been a long-standing challenge, requiring both highly accurate electronic structure methods and extensive statistical sampling. Here, we combine advances in machine learning and electronic structure theory to fully resolve the ion pairing free energy of CaCO$_3$ with explicit solvation. We show that achieving quantitative agreement with experiment requires going beyond density functional theory up to the ''gold-standard'' coupled cluster theory with single, double, and perturbative triple excitations [CCSD(T)]. We generate a set of systematically improvable models, enabling reliable insights into the initial association mechanism of Ca and CO$_3$ ions prior to nucleation while fully quantifying enthalpic and entropic effects. These quantitatively accurate models further resolve a long-standing lack of consensus surrounding the hydration mechanism of the calcium ion in solution. Our results demonstrate that CCSD(T)-level thermodynamic predictions of complex aqueous systems can now be routinely achieved.

==> si/figures/CN/structure/rdfs/ca_o_rdf_first_peaks.txt <==
# First Ca-O_water RDF peak maxima
# Search interval: 1.50 <= r <= 3.50 Angstrom
method	r_peak_A	g_peak
revPBE-D3	2.410000	10.52638388
revPBE0-D3	2.450000	11.16060257
RPA	2.490000	10.26489964
MP2	2.470000	10.64716862
CCSD(T)	2.470000	10.48185065


==> si/figures/solvation/ca/ca_water_structural_summary.txt <==
# First-shell Ca-O cutoff: 3.500 A
# mean_CaO_A is pooled over all Ca-O pairs inside the first-shell cutoff; distribution_std_CaO_A is the shell width, not the error in the mean.
# The full analysed trajectory is divided into 5 contiguous blocks. block_SEM_CaO_A is the standard error of those block means; all frames are included.
# OPES CN values are directly COLVAR-reweighted; WT-MetaD CN values come from the existing reweighted FES.
# Residence values are read from the validated precomputed file: /home/nco24/michaelides-share/niamhon/caco3/paper-repo/models/new-models/simulations/Ca-H2O/analysis/residence_summary.tsv
# Direct/Hofer MRT with 0.5 ps persistence is the primary residence-time result. Koskamp event-list survival values are retained as diagnostics.
method	mean_CaO_A	distribution_std_CaO_A	block_std_CaO_A	block_SEM_CaO_A	distance_blocks	block_length_ps	mean_CN	std_CN	direct_persistence_ps	direct_MRT_ps	direct_MRT_block_SEM_ps	direct_finite_blocks	direct_n_exchanges	koskamp_persistence_ps	koskamp_empirical_completed_mean_ps	koskamp_empirical_block_SEM_ps	koskamp_fit_MRT_ps	koskamp_fit_block_SEM_ps	koskamp_finite_fit_blocks	koskamp_n_completed	koskamp_left_censored	koskamp_right_censored	koskamp_fit_R_squared	residence_frame_dt_ps	residence_trajectory_span_ps	residence_shell_cutoff_A	residence_average_CN	CN_source	FES_mean_CN	effective_samples	trajectory_frames	shell_distance_samples	hard_cutoff_mean_CN	block_SEM_hard_cutoff_CN
revPBE-D3	2.453814	0.142392	0.005854	0.002618	5	499.800200	6.695715	0.505407	0.500000	19.832850	0.431030	5	814	2.000000	23.684875	1.600467	19.786399	1.778859	5	584	7	8	0.988093	0.001000	2499.000000	3.500000	6.460160	COLVAR_OPES	7.114329	664953.4	2499001	16143946	6.460160	0.036452
revPBE0-D3	2.517494	0.140687	0.002044	0.000914	5	478.200200	7.295365	0.437934	0.500000	22.700230	0.791752	5	756	2.000000	32.246652	1.719834	24.268123	2.811685	5	448	8	7	0.975491	0.001000	2391.000000	3.500000	7.177488	COLVAR_OPES	7.140729	477828.2	2391001	17161381	7.177488	0.009335
RPA	2.532086	0.134895	0.003529	0.001578	5	466.400200	8.119696	0.259123	0.500000	29.170028	1.346945	5	640	2.000000	32.003480	2.398444	0.874886	0.134877	5	421	8	7	0.986729	0.001000	2332.000000	3.500000	8.005497	COLVAR_OPES	8.117229	277091.8	2332001	18668826	8.005497	0.021052
MP2	2.527043	0.141547	0.001636	0.000732	5	483.600200	7.625386	0.454100	0.500000	25.243998	0.629252	5	728	2.000000	39.676767	2.350428	2.551075	0.254014	5	369	7	7	0.969266	0.001000	2418.000000	3.500000	7.600343	COLVAR_OPES	8.039024	569006.4	2418001	18377638	7.600343	0.006157
CCSD(T)	2.537328	0.147399	0.005545	0.002480	5	90.312000	7.747196	0.430563	0.500000	25.969350	3.440981	5	134	2.000000	13.888889	1.782305	15.459945	3.751979	5	72	7	9	0.986727	0.010000	451.550000	3.500000	7.706551	COLVAR_OPES	7.747186	266192.8	45156	347997	7.706551	0.045161


==> si/figures/solvation/co3/co3_water_structural_summary.txt <==
# First-shell C_CO3-O_water cutoff: 4.100 A
# The first three oxygen atoms in PDB/topology order are carbonate oxygens; all subsequent oxygen atoms are water.
# mean_CO3C_Owater_A pools all C_CO3-O_water pairs inside the cutoff; its distribution SD is a shell width, not an SEM.
# Residence occupancy and hard-cutoff CN count only water oxygens within the C_CO3-O_water cutoff.
# frame_dt_ps is checked against timestep*ntraj in each lammps-full.inp before analysis.
# Smooth CN is directly OPES-reweighted from COLVAR; confirm that the PLUMED c field itself contains water oxygens only.
method	mean_CO3C_Owater_A	distribution_std_CO3C_Owater_A	block_std_CO3C_Owater_A	block_SEM_CO3C_Owater_A	distance_blocks	frame_dt_ps	block_length_ps	mean_CN	std_CN	CN_source	FES_mean_CN	FES_std_CN	effective_samples	COLVAR_samples	direct_persistence_ps	direct_MRT_ps	direct_MRT_block_SEM_ps	direct_finite_blocks	direct_n_exchanges	koskamp_persistence_ps	koskamp_empirical_completed_mean_ps	koskamp_empirical_block_SEM_ps	koskamp_fit_MRT_ps	koskamp_fit_block_SEM_ps	koskamp_finite_fit_blocks	koskamp_n_completed	koskamp_left_censored	koskamp_right_censored	koskamp_fit_R_squared	first_shell_cutoff_A	trajectory_frames	trajectory_span_ps	shell_distance_samples	hard_cutoff_mean_CN	block_SEM_hard_cutoff_CN
revPBE-D3	3.580987	0.230268	0.005309	0.002374	5	0.010000	99.992000	9.476571	0.712931	COLVAR_OPES	9.467785	0.714669	532340.1	1349722	0.500000	2.012768	0.060132	5	2372	2.000000	7.912391	0.187536	6.501493	0.254448	5	644	11	14	0.985894	4.100000	50001	500.000000	477438	9.548569	0.061390
revPBE0-D3	3.558418	0.222413	0.008578	0.003836	5	0.010000	99.992000	9.112155	0.650222	COLVAR_OPES	9.111147	0.652922	595901.7	1486341	0.500000	2.683982	0.102575	5	1690	2.000000	9.762429	0.525700	4.303410	0.270874	5	424	11	12	0.965269	4.100000	50001	500.000000	453602	9.071859	0.022828
RPA	3.543553	0.259490	0.006976	0.003120	5	0.010000	99.992000	10.563869	0.707842	COLVAR_OPES	10.563873	0.709599	384913.7	1258162	0.500000	2.284088	0.048682	5	2327	2.000000	9.625784	0.433794	7.951323	0.454985	5	574	11	12	0.980355	4.100000	50001	500.000000	531518	10.630147	0.057131
MP2	3.531511	0.240512	0.014210	0.006355	5	0.010000	99.992000	9.832532	0.699466	COLVAR_OPES	9.834451	0.700705	504311.9	1322330	0.500000	3.007426	0.147667	5	1619	2.000000	11.392296	0.119145	4.147595	0.203418	5	405	11	13	0.971268	4.100000	50001	500.000000	486912	9.738045	0.054105
CCSD(T)	3.544288	0.237413	0.006417	0.002870	5	0.001000	193.565000	9.879299	0.725462	COLVAR_OPES	9.879327	0.727139	380110.8	775079	0.500000	2.653622	0.077559	5	3579	2.000000	10.636482	0.255441	6.576138	0.527001	5	956	12	12	0.973964	4.100000	967830	967.829000	9497324	9.813008	0.063857


==> si/figures/solvation/combine/ca_co3_water_structural_summary.txt <==
# Ca2+ distance is Ca-O_water; CO3^2- distance is C_CO3-O_water.
# Carbonate residence uses water-oxygen occupancy within the C_CO3-O_water cutoff.
method	Ca_mean_CN	Ca_std_CN	Ca_mean_CaOwater_A	Ca_distance_block_SEM_A	Ca_direct_MRT_ps	Ca_direct_MRT_block_SEM_ps	CO3_mean_CN	CO3_std_CN	CO3_mean_CCO3_Owater_A	CO3_distance_block_SEM_A	CO3_direct_MRT_ps	CO3_direct_MRT_block_SEM_ps
revPBE-D3	6.695715	0.505407	2.453814	0.002618	19.832850	0.431030	9.476571	0.712931	3.580987	0.002374	2.012768	0.060132
revPBE0-D3	7.295365	0.437934	2.517494	0.000914	22.700230	0.791752	9.112155	0.650222	3.558418	0.003836	2.683982	0.102575
RPA	8.119696	0.259123	2.532086	0.001578	29.170028	1.346945	10.563869	0.707842	3.543553	0.003120	2.284088	0.048682
MP2	7.625386	0.454100	2.527043	0.000732	25.243998	0.629252	9.832532	0.699466	3.531511	0.006355	3.007426	0.147667
CCSD(T)	7.747196	0.430563	2.537328	0.002480	25.969350	3.440981	9.879299	0.725462	3.544288	0.002870	2.653622	0.077559


==> si/figures/solvation/combine/ca_water_structural_summary.txt <==
# First-shell Ca-O cutoff: 3.500 A
# mean_CaO_A is pooled over all Ca-O pairs inside the first-shell cutoff; distribution_std_CaO_A is the shell width, not the error in the mean.
# The full analysed trajectory is divided into 5 contiguous blocks. block_SEM_CaO_A is the standard error of those block means; all frames are included.
# OPES CN values are directly COLVAR-reweighted; WT-MetaD CN values come from the existing reweighted FES.
# Residence values are read from the validated precomputed file: /home/nco24/michaelides-share/niamhon/caco3/paper-repo/models/new-models/simulations/Ca-H2O/analysis/residence_summary.tsv
# Direct/Hofer MRT with 0.5 ps persistence is the primary residence-time result. Koskamp event-list survival values are retained as diagnostics.
method	mean_CaO_A	distribution_std_CaO_A	block_std_CaO_A	block_SEM_CaO_A	distance_blocks	block_length_ps	mean_CN	std_CN	direct_persistence_ps	direct_MRT_ps	direct_MRT_block_SEM_ps	direct_finite_blocks	direct_n_exchanges	koskamp_persistence_ps	koskamp_empirical_completed_mean_ps	koskamp_empirical_block_SEM_ps	koskamp_fit_MRT_ps	koskamp_fit_block_SEM_ps	koskamp_finite_fit_blocks	koskamp_n_completed	koskamp_left_censored	koskamp_right_censored	koskamp_fit_R_squared	residence_frame_dt_ps	residence_trajectory_span_ps	residence_shell_cutoff_A	residence_average_CN	CN_source	FES_mean_CN	effective_samples	trajectory_frames	shell_distance_samples	hard_cutoff_mean_CN	block_SEM_hard_cutoff_CN
revPBE-D3	2.453814	0.142392	0.005854	0.002618	5	499.800200	6.695715	0.505407	0.500000	19.832850	0.431030	5	814	2.000000	23.684875	1.600467	19.786399	1.778859	5	584	7	8	0.988093	0.001000	2499.000000	3.500000	6.460160	COLVAR_OPES	7.114329	664953.4	2499001	16143946	6.460160	0.036452
revPBE0-D3	2.517494	0.140687	0.002044	0.000914	5	478.200200	7.295365	0.437934	0.500000	22.700230	0.791752	5	756	2.000000	32.246652	1.719834	24.268123	2.811685	5	448	8	7	0.975491	0.001000	2391.000000	3.500000	7.177488	COLVAR_OPES	7.140729	477828.2	2391001	17161381	7.177488	0.009335
RPA	2.532086	0.134895	0.003529	0.001578	5	466.400200	8.119696	0.259123	0.500000	29.170028	1.346945	5	640	2.000000	32.003480	2.398444	0.874886	0.134877	5	421	8	7	0.986729	0.001000	2332.000000	3.500000	8.005497	COLVAR_OPES	8.117229	277091.8	2332001	18668826	8.005497	0.021052
MP2	2.527043	0.141547	0.001636	0.000732	5	483.600200	7.625386	0.454100	0.500000	25.243998	0.629252	5	728	2.000000	39.676767	2.350428	2.551075	0.254014	5	369	7	7	0.969266	0.001000	2418.000000	3.500000	7.600343	COLVAR_OPES	8.039024	569006.4	2418001	18377638	7.600343	0.006157
CCSD(T)	2.537328	0.147399	0.005545	0.002480	5	90.312000	7.747196	0.430563	0.500000	25.969350	3.440981	5	134	2.000000	13.888889	1.782305	15.459945	3.751979	5	72	7	9	0.986727	0.010000	451.550000	3.500000	7.706551	COLVAR_OPES	7.747186	266192.8	45156	347997	7.706551	0.045161


==> si/figures/solvation/combine/co3_water_structural_summary.txt <==
# First-shell C_CO3-O_water cutoff: 4.100 A
# The first three oxygen atoms in PDB/topology order are carbonate oxygens; all subsequent oxygen atoms are water.
# mean_CO3C_Owater_A pools all C_CO3-O_water pairs inside the cutoff; its distribution SD is a shell width, not an SEM.
# Residence occupancy and hard-cutoff CN count only water oxygens within the C_CO3-O_water cutoff.
# frame_dt_ps is checked against timestep*ntraj in each lammps-full.inp before analysis.
# Smooth CN is directly OPES-reweighted from COLVAR; confirm that the PLUMED c field itself contains water oxygens only.
method	mean_CO3C_Owater_A	distribution_std_CO3C_Owater_A	block_std_CO3C_Owater_A	block_SEM_CO3C_Owater_A	distance_blocks	frame_dt_ps	block_length_ps	mean_CN	std_CN	CN_source	FES_mean_CN	FES_std_CN	effective_samples	COLVAR_samples	direct_persistence_ps	direct_MRT_ps	direct_MRT_block_SEM_ps	direct_finite_blocks	direct_n_exchanges	koskamp_persistence_ps	koskamp_empirical_completed_mean_ps	koskamp_empirical_block_SEM_ps	koskamp_fit_MRT_ps	koskamp_fit_block_SEM_ps	koskamp_finite_fit_blocks	koskamp_n_completed	koskamp_left_censored	koskamp_right_censored	koskamp_fit_R_squared	first_shell_cutoff_A	trajectory_frames	trajectory_span_ps	shell_distance_samples	hard_cutoff_mean_CN	block_SEM_hard_cutoff_CN
revPBE-D3	3.580987	0.230268	0.005309	0.002374	5	0.010000	99.992000	9.476571	0.712931	COLVAR_OPES	9.467785	0.714669	532340.1	1349722	0.500000	2.012768	0.060132	5	2372	2.000000	7.912391	0.187536	6.501493	0.254448	5	644	11	14	0.985894	4.100000	50001	500.000000	477438	9.548569	0.061390
revPBE0-D3	3.558418	0.222413	0.008578	0.003836	5	0.010000	99.992000	9.112155	0.650222	COLVAR_OPES	9.111147	0.652922	595901.7	1486341	0.500000	2.683982	0.102575	5	1690	2.000000	9.762429	0.525700	4.303410	0.270874	5	424	11	12	0.965269	4.100000	50001	500.000000	453602	9.071859	0.022828
RPA	3.543553	0.259490	0.006976	0.003120	5	0.010000	99.992000	10.563869	0.707842	COLVAR_OPES	10.563873	0.709599	384913.7	1258162	0.500000	2.284088	0.048682	5	2327	2.000000	9.625784	0.433794	7.951323	0.454985	5	574	11	12	0.980355	4.100000	50001	500.000000	531518	10.630147	0.057131
MP2	3.531511	0.240512	0.014210	0.006355	5	0.010000	99.992000	9.832532	0.699466	COLVAR_OPES	9.834451	0.700705	504311.9	1322330	0.500000	3.007426	0.147667	5	1619	2.000000	11.392296	0.119145	4.147595	0.203418	5	405	11	13	0.971268	4.100000	50001	500.000000	486912	9.738045	0.054105
CCSD(T)	3.544288	0.237413	0.006417	0.002870	5	0.001000	193.565000	9.879299	0.725462	COLVAR_OPES	9.879327	0.727139	380110.8	775079	0.500000	2.653622	0.077559	5	3579	2.000000	10.636482	0.255441	6.576138	0.527001	5	956	12	12	0.973964	4.100000	967830	967.829000	9497324	9.813008	0.063857

